Complex box bounds for real maps

In this paper we prove complex bounds, also referred to as a priori bounds, for real analytic (and even C3) interval maps. This means that we associate to such a map a complex box mapping (which provides a kind of Markov structure), together with universal geometric bounds on the shape of the domains. Such bounds show that the first return maps to these domains are well-controlled, and consequently form one of the corner stones in many recent results on one-dimensional dynamics: renormalisation theory, rigidity results, density of hyperbolicity, local connectivity.

==> ABI2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'AB(I)2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{215.0703125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34467772)%
    \put(0,0){\includegraphics[width=\unitlength]{ABI2.pdf}}%
    \put(0.22427599,0.35211199){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.44259622\unitlength}\raggedright free from  $\omega(c_0)$\end{minipage}}}%
    \put(0.52124669,0.00642232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\comp_{c_0}f^{-\nu_1}\mathcal B(I)$}}}%
    \put(0.16231656,0.00642238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal B(\mathcal A(I))$}}}%
    \put(0.33871383,0.17975178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal A^2(I)$}}}%
  \end{picture}%
\endgroup%


==> diagram2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagram2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.975bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54252344)%
    \put(0,0){\includegraphics[width=\unitlength]{diagram2.pdf}}%
    \put(0.48483637,0.49873331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{i-1}$ terminating}}}%
    \put(0.49347957,0.34983452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R( I_{i-1})$}}}%
    \put(0.5520346,0.20970792){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Feigenbaum}}}%
    \put(0.22067871,0.20704097){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{terminating}}}%
    \put(0.90979817,0.20882501){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{non-terminating}}}%
    \put(0.49764349,0.0311643){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R(I_i)=I_{i}$}}}%
    \put(0.1628326,0.03273613){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{i}$}}}%
    \put(0.84202065,0.03148984){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{i}$}}}%
    \put(0.51935566,0.41264995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Proposition 7.3}}}%
    \put(0.00178332,0.11588258){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Corollary 4.8}}}%
    \put(0.86280558,0.1158825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Proposition 7.5}}}%
    \put(0.10522136,0.20756395){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R( I_{i-1})$}}}%
    \put(0.43552422,0.20867537){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R( I_{i-1})$}}}%
    \put(0.7718447,0.2091357){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R( I_{i-1})$}}}%
    \put(0.31261092,0.30062401){\color[rgb]{0,0,0}\rotatebox{33.63477148}{\makebox(0,0)[lb]{\smash{$=$}}}}%
    \put(0.67143206,0.31133127){\color[rgb]{0,0,0}\rotatebox{-25.00882116}{\makebox(0,0)[lb]{\smash{$=$}}}}%
    \put(0.52375031,0.29568755){\color[rgb]{0,0,0}\rotatebox{-92.64757339}{\makebox(0,0)[lb]{\smash{$=$}}}}%
    \put(0.52217844,0.13063994){\color[rgb]{0,0,0}\rotatebox{-92.64757339}{\makebox(0,0)[lb]{\smash{$=$}}}}%
  \end{picture}%
\endgroup%


==> diagram22.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagram22.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.975bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54252344)%
    \put(0,0){\includegraphics[width=\unitlength]{diagram22.pdf}}%
    \put(0.48483637,0.49873331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{i-1}$ terminating}}}%
    \put(0.49347957,0.34983452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R( I_{i-1})$}}}%
    \put(0.5520346,0.20970792){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Feigenbaum}}}%
    \put(0.22067871,0.20704097){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{terminating}}}%
    \put(0.90979817,0.20882501){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{non-terminating}}}%
    \put(0.49764349,0.0311643){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R(I_i)=I_{i}$}}}%
    \put(0.1628326,0.03273613){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{i}$}}}%
    \put(0.84202065,0.03148984){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{i}$}}}%
    \put(0.51935566,0.41264995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Proposition 7.3}}}%
    \put(0.00178332,0.11588258){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Corollary 4.8}}}%
    \put(0.86280558,0.1158825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Proposition 7.5}}}%
    \put(0.10522136,0.20756395){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R( I_{i-1})$}}}%
    \put(0.43552422,0.20867537){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R( I_{i-1})$}}}%
    \put(0.7718447,0.2091357){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathcal R( I_{i-1})$}}}%
    \put(0.31261092,0.30062401){\color[rgb]{0,0,0}\rotatebox{33.63477148}{\makebox(0,0)[lb]{\smash{$=$}}}}%
    \put(0.67143206,0.31133127){\color[rgb]{0,0,0}\rotatebox{-25.00882116}{\makebox(0,0)[lb]{\smash{$=$}}}}%
    \put(0.52375031,0.29568755){\color[rgb]{0,0,0}\rotatebox{-92.64757339}{\makebox(0,0)[lb]{\smash{$=$}}}}%
    \put(0.52217844,0.13063994){\color[rgb]{0,0,0}\rotatebox{-92.64757339}{\makebox(0,0)[lb]{\smash{$=$}}}}%
  \end{picture}%
\endgroup%

